EVMx: An FPGA-Based Smart Contract Processing Unit

Ethereum blockchain uses smart contracts (SCs) to implement decentralized applications (dApps). SCs are executed by the Ethereum virtual machine (EVM) running within an Ethereum client. Moreover, the EVM has been widely adopted by other blockchain platforms, including Solana, Cardano, Avalanche, Polkadot, and more. However, the EVM performance is limited by the constraints of the general-purpose computer it operates on. This work proposes offloading SC execution onto a dedicated hardware-based EVM. Specifically, EVMx is an FPGA-based SC execution engine that benefits from the inherent parallelism and high-speed processing capabilities of a hardware architecture. Synthesis results demonstrate a reduction in execution time of 61% to 99% for commonly used operation codes compared to CPU-based SC execution environments. Moreover, the execution time of Ethereum blocks on EVMx is up to 6x faster compared to analogous works in the literature. These results highlight the potential of the proposed architecture to accelerate SC execution and enhance the performance of EVM-compatible blockchains.

==> myfilen.csv <==
Opcode,Gas,Py(W),Py(L),Py(M),Go(W),Go(L),Go(M),Pa(W),Pa(L),Pa(M),VHDL
 PUSH1,3,0.38,0.08666666666666667,0.59,0.6,0.63,0.2866666666666667,0.21333333333333335,0.66,0.69,0.0033333333333333335
 POP,2,0.35,0.11,0.61,0.57,0.59,0.41,0.3025,0.655,0.644,0.0025
 SWAP1,3,0.34,0.10333333333333333,0.6,0.528,0.527,0.25233333333333335,0.18333333333333335,0.568,0.572,0.006666666666666667
 DUP1,3,0.34,0.08,0.52,0.559,0.581,0.27033333333333337,0.19799999999999998,0.641,0.634,0.005
 ADD,3,0.79,0.17,2.06,0.602,0.62,0.2833333333333333,0.20333333333333334,0.665,0.659,0.006666666666666667
 OR,3,0.86,0.16333333333333333,1.29,0.646,0.667,0.299,0.23366666666666666,0.77,0.788,0.006666666666666667
 MSTORE,3,3.7,0.9433333333333334,7.86,1.726,1.711,0.647,0.228,0.704,0.727,0.05833333333333333
 AND,3,0.81,0.16,1.37,0.643,0.664,0.298,0.2343333333333333,0.777,0.796,0.006666666666666667
 MLOAD,3,8.82,2.316666666666667,15.72,1.838,1.828,0.6859999999999999,0.222,0.73,0.735,0.06166666666666667
 SUB,3,0.81,0.14666666666666667,1.47,0.611,0.64,0.29,0.20199999999999999,0.658,0.646,0.006666666666666667
 EQ,3,0.77,0.14333333333333334,1.1,0.571,0.594,0.27466666666666667,0.20133333333333334,0.647,0.649,0.006666666666666667
 SLOAD,100,2.37,0.0199,4.0,0.694,0.694,0.00924,0.00701,0.771,0.789,0.00015
 CALLVALUE,2,0.43,0.14,0.65,0.556,0.565,0.3975,0.302,0.642,0.649,0.0025
 CALLER,2,4.93,1.82,8.32,1.142,1.115,0.6725,0.307,0.646,0.66,0.0025
 ADDRESS,2,3.49,1.385,5.83,1.17,1.164,0.697,0.304,0.647,0.661,0.0025


==> opcodes1.csv <==
x,y
JUMP,1098
PUSH1,951
PUSH2,837
POP,740
JUMPDEST,554
SWAP1,507
DUP1,504
DUP2,373
ADD,348
OR,299
DUP3,271
PUSH0,246
SWAP2,242
MSTORE,241
AND,214
JUMPI,195
CALL,185
MLOAD,173
PUSH20,171
DUP4,158
SUB,140
SWAP3,126
DUP5,87
EQ,81
SLOAD,55
PUSH4,54
LT,49
DUP6,48
KECCAK256,47
MUL,42
EXP,42
STOP,42
PUSH3,39
GT,38
CALLVALUE,36
SWAP4,35
CALLDATASIZE,34
NOT,34
PUSH32,34
INVALID,33
CALLER,31
DUP7,31
DIV,30
CODECOPY,30
RETURNDATASIZE,28

